The evolution of protoplanetary discs in star formation and feedback simulations

We couple star cluster formation and feedback simulations of a Carina-like star forming region with 1D disc evolutionary models to study the impact of external photoevaporation on disc populations in massive star forming regions. To investigate the effect of shielding of young stellar objects by star forming material, we track the FUV field history at each star in the cluster with two methods: i) Monte Carlo radiative transfer accounting for the shielding of stars from the FUV by the star forming cloud ii) Geometric dilution of the radiation from other stars which ignores shielding effects. We found that significant shielding only occurs for a small fraction of discs and offers protection from external photoevaporation for < 0.5 Myr. However, this initial protection can prevent significant early gas/dust mass loss and disc radius reduction due to external photoevaporation. Particularly, shielding for 0.5 Myr is sufficient for much of the solid reservoir to evolve to larger sizes where it will not be entrained in an external wind. Shielding is therefore potentially significant for terrestrial planet formation in retaining the solid mass budget, but the continued stripping of gas when shielding ends could still impact migration and the gas reservoir for giant planet atmospheres. Our models highlight issues with treating all discs in a cluster with a single characteristic age, since shielded objects are typically only the youngest. Our model predicts that the majority of discs in a 2 Myr Carina-like environment are subject to strong external photoevaporation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
